On the volume of unit balls of finite-dimensional Lorentz spaces

We study the volume of unit balls $B^n_{p,q}$ of finite-dimensional Lorentz sequence spaces $\ell_{p,q}^n.$ We give an iterative formula for ${\rm vol}(B^n_{p,q})$ for the weak Lebesgue spaces with $q=\infty$ and explicit formulas for $q=1$ and $q=\infty.$ We derive asymptotic results for the $n$-th root of ${\rm vol}(B^n_{p,q})$ and show that $[{\rm vol}(B^n_{p,q})]^{1/n}\approx n^{-1/p}$ for all $0<p<\infty$ and $0<q\le\infty.$ We study further the ratio between the volume of unit balls of weak Lebesgue spaces and the volume of unit balls of classical Lebesgue spaces. We conclude with an application of the volume estimates and characterize the decay of the entropy numbers of the embedding of the weak Lebesgue space $\ell_{1,\infty}^n$ into $\ell_1^n.$

==> q1prehled15.txt <==
n;pul;jedna;dva;sto
1;2;2;2;2
2;1.33333333333333333333333333333;2.0;2.34314575050761980479324510317;2.660498257065722074926502494837633428482994709164849418712034371688608817790240899377437205211536372
3;0.444444444444444444444444444445;1.33333333333333333333333333333;2.05138087417470375262302921428;2.891070780511716371814533910584165477641982332723514513975422187571749553333608664273437381473005782
4;0.0888888888888888888888888888890;0.666666666666666666666666666664;1.47345125966124508864330141316;2.761312285741100339814583050775039016290967848436851179427358620931971970983051822496508419481711757
5;0.0118518518518518518518518518519;0.266666666666666666666666666666;0.911882070372168701927026924314;2.404038373930583071467029721252467969637055390262068345270186503154461725617223175427505082314234154
6;0.00112874779541446208112874779542;0.0888888888888888888888888888890;0.501045262996479243067456178310;1.949029635271901199881322513755529168135904280434127160288828890532652298379516487346294205886269743
7;0.0000806248425296044343663391282441;0.0253968253968253968253968253969;0.249407567093955963141574559994;1.492038862629741951692561368387688871005129987957054912774719946625952452617390257427472383237298446
8;0.00000447915791831135746479661823578;0.00634920634920634920634920634921;0.114107822442834737977814755134;1.089000478668117964751495695848390428817606458050797730330792833354202758020798912923532660951012979
9;1.99073685258282553990960810479E-7;0.00141093474426807760141093474427;0.0485072890748793953683671525167;0.7631990966033761736884680835613091648996063609187897804703190120545392939622539812404724163138692475
10;7.23904310030118378148948401740E-9;0.000282186948853615520282186948854;0.0193217723041520745422045509456;0.5163540854591920274956234456139718065994031398919517594084276641829597449245236049029204651759823946
11;2.19364942433369205499681333860E-10;0.0000513067179733846400513067179735;0.00726039971707090532234120460114;0.3386791385581995258580658044806186868588017036145938639693028233009646885871657403086206631176181342
12;5.62474211367613347435080343233E-12;0.00000855111966223077334188445299556;0.00258783145495452478269839351472;0.2160871716692316906418937706195250923384808349132180913635053163313472132996356735673030262683355956
13;1.23620705795079856579138536974E-13;0.00000131555687111242666798222353778;0.000878939051897494228721680689816;0.1344839958825871711353505421095472337556395743308287626368760610930733268210645178597302005208802465
14;2.35468011038247345865025784712E-15;1.87936695873203809711746219683E-7;0.000285564723747218608971855956024;0.08182996408698202362235037522548629407141094386850168516416782150919524465174537805960162778567022292
15;3.92446685063745576441709641187E-17;2.50582261164271746282328292911E-8;0.0000890442668537544665881551291036;0.04877494298282599419988360236340788604335878092323905039024159073274205161195742966198582642327981208

